Self-sustained oscillations in discrete-time relay feedback systems

We study the problem of determining self-sustained oscillations in discrete-time linear time-invariant relay feedback systems. Concretely, we are interested in predicting when such a system admits unimodal oscillations, i.e., when the output has a single-peaked period. Under the assumption that the linear system is stable and has an impulse response that is strictly monotonically decreasing on its infinite support, we take a novel approach in using the framework of total positivity to address our main question. It is shown that unimodal self-oscillations can only exist if the number of positive and negative elements in a period coincides. Based on this result, we derive conditions for the existence of such oscillations, determine bounds on their periods, and address the question of uniqueness.

==> osci_P_1.txt <==
0.5 0.909090909090900
1.5 -0.909090909090910
2.5 0.909090909090909
3.5 -0.909090909090909
4.5 0.909090909090909
5.5 -0.909090909090909
6.5 0.909090909090909
7.5 -0.909090909090909
8.5 0.909090909090900
9.5 -0.909090909090910
10.5 0.909090909090909
11.5 -0.909090909090909
12.5 0.909090909090909
13.5 -0.909090909090909
14.5 0.909090909090909
15.5 -0.909090909090909
16.5 0.909090909090909
17.5 -0.909090909090909

==> osci_P_3.txt <==
0.5 0.889110900000000
1.5 1.08891109000000
2.5 1.10889110900000
3.5 -0.889110889100000
4.5 -1.08891108891000
5.5 -1.10889110889100
6.5 0.889110900000000
7.5 1.08891109000000
8.5 1.10889110900000
9.5 -0.889110889100000
10.5 -1.08891108891000
11.5 -1.10889110889100
12.5 0.889110900000000
13.5 1.08891109000000
14.5 1.10889110900000
15.5 -0.889110889100000
16.5 -1.08891108891000
17.5 -1.10889110889100

==> osci_P_9.txt <==
0.5 0.888888889111111
1.5 1.08888888891111
2.5 1.10888888889111
3.5 1.11088888888911
4.5 1.11108888888891
5.5 1.11110888888889
6.5 1.11111088888889
7.5 1.11111108888889
8.5 1.11111110888889
9.5 -0.888888889111111
10.5 -1.08888888891111
11.5 -1.10888888889111
12.5 -1.11088888888911
13.5 -1.11108888888891
14.5 -1.11110888888889
15.5 -1.11111088888889
16.5 -1.11111108888889
17.5 -1.11111110888889
